Benchmarking Protein Structure Tokenizers as Generation Targets for Language Models

Discrete structure tokenizers are the standard way to give a language model access to protein three-dimensional structure, yet they are selected on how accurately they can be read, their reconstruction fidelity, while the property that governs generation is how well a model can write them. We measure this property, writability, directly: holding the base model, data, recipe and compute fixed, we swap only the tokenizer and train the same 9B model to emit structure tokens residue by residue, over eight tokenizers, four compute budgets and three evaluation sets (96 cells). At 2B tokens final writability runs from TM 0.662 down to 0.378 under identical conditions, with five of the eight arms clearing the TM 0.5 mark at which a fold is usually called correct and three falling short of it. Neither codebook size nor reconstruction ceiling explains where an arm lands; the best and worst both use 8192 codewords. What does explain the spread is local structure preservation of the code space. In DPLM-2 a one-bit codeword error costs 0.019 TM where a random codeword costs 0.347, and the trained model's own errors are correspondingly local, at 0.51 of the random Hamming expectation; FoldToken4 fails both tests at the same codebook size and is 0.13 TM less writable. Three controls discipline how such a benchmark may be read. A same-recipe rerun puts the noise floor at $\sigma=0.0067$ TM, which collapses an apparent six-way ranking into four tiers. A reference-free geometry panel turns out to be nearly orthogonal to TM (Pearson $-0.58$), with the worst arm by TM producing the most physically valid backbones. And two pre-registered interventions are null for a reason the mechanism measurements reveal: the quantity they target saturates at 1.5B tokens while TM is still rising. All 131 evaluation cells, including raw generated token streams, are released.

==> BUILD.txt <==
Benchmarking Protein Structure Tokenizers as Generation Targets for Language Models
Technical Report II: Protein Structure Tokenizers for LLMs

编译
----
  tectonic -X compile main.tex --outdir .

或任意 XeLaTeX/LuaLaTeX 工具链（模板 bytedance_seed.cls 需要 TTF 字体支持，
不要用 pdflatex）。参考文献用 BibTeX，样式是随包的 oridynamic_odesign.bst：

  xelatex main && bibtex main && xelatex main && xelatex main

包内文件
--------
  main.tex                 主文件（标题、作者、单位、摘要都在这里）
  sections/*.tex           正文与附录，顺序见 main.tex 末尾的 \input
  references.bib           136 条，正文实际引用 63 条
  figs/*.pdf               8 张矢量图（main.tex 只用这些 PDF）
  logo/, seed/             标题块图标与 ByteSans 字体，模板必需，不要删
  bytedance_seed.cls       文档类
  oridynamic_style.sty     配套样式
  oridynamic_odesign.bst   参考文献样式
  numbers.json             正文所有数字的唯一来源（见下）
  main.pdf                 已编译好的成稿，19 页
  README.md, REVIEW.md     写作说明与"声称-证据"对照表

两点说明
--------
1. Makefile 里的 `figs` 和 `numbers` 两个目标依赖原仓库
   (FoldingRSI) 的脚本与归档数据，脱离仓库跑不了。只编译 PDF 的话
   `make main.pdf` 或上面的 tectonic 命令就够，图已经是现成的 PDF。

2. numbers.json 是正文数字的唯一来源，由仓库的
   scripts/collect_paper_numbers.py 从 reports/ 下的归档评测数据生成。
   改数字要回仓库改，不要直接改 .tex。


==> numbers.json <==
{
 "grid": {
  "ESM3": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.5478,
     "rmsd": 14.5409,
     "lddt": 0.5102,
     "gdt_ts": 0.4409
    },
    "casp16": {
     "tm": 0.4577,
     "rmsd": 20.6332,
     "lddt": 0.4685,
     "gdt_ts": 0.3907
    },
    "cameo2025": {
     "tm": 0.6562,
     "rmsd": 12.4159,
     "lddt": 0.6029,
     "gdt_ts": 0.5403
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.6025,
     "rmsd": 13.2441,
     "lddt": 0.5565,
     "gdt_ts": 0.4934
    },
    "casp16": {
     "tm": 0.491,
     "rmsd": 22.7095,
     "lddt": 0.5092,
     "gdt_ts": 0.4227
    },
    "cameo2025": {
     "tm": 0.7455,
     "rmsd": 10.1749,
     "lddt": 0.6936,
     "gdt_ts": 0.6458
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.6155,
     "rmsd": 12.1105,
     "lddt": 0.5694,
     "gdt_ts": 0.5072
    },
    "casp16": {
     "tm": 0.5123,
     "rmsd": 20.1933,
     "lddt": 0.5318,
     "gdt_ts": 0.4434
    },
    "cameo2025": {
     "tm": 0.7836,
     "rmsd": 8.3289,
     "lddt": 0.7284,
     "gdt_ts": 0.6893
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.6162,
     "rmsd": 11.5331,
     "lddt": 0.5703,
     "gdt_ts": 0.5065
    },
    "casp16": {
     "tm": 0.5482,
     "rmsd": 16.2035,
     "lddt": 0.5514,
     "gdt_ts": 0.4699
    },
    "cameo2025": {
     "tm": 0.7946,
     "rmsd": 7.2146,
     "lddt": 0.7455,
     "gdt_ts": 0.7046
    }
   }
  },
  "ProFiT": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.3303,
     "rmsd": 16.7047,
     "lddt": 0.3672,
     "gdt_ts": 0.2447
    },
    "casp16": {
     "tm": 0.3033,
     "rmsd": 19.2672,
     "lddt": 0.3659,
     "gdt_ts": 0.2381
    },
    "cameo2025": {
     "tm": 0.3611,
     "rmsd": 17.4684,
     "lddt": 0.3834,
     "gdt_ts": 0.2462
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.402,
     "rmsd": 14.1661,
     "lddt": 0.4213,
     "gdt_ts": 0.3033
    },
    "casp16": {
     "tm": 0.3728,
     "rmsd": 16.5489,
     "lddt": 0.4208,
     "gdt_ts": 0.2985
    },
    "cameo2025": {
     "tm": 0.4923,
     "rmsd": 13.3354,
     "lddt": 0.4781,
     "gdt_ts": 0.3595
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.4325,
     "rmsd": 13.3024,
     "lddt": 0.4452,
     "gdt_ts": 0.3299
    },
    "casp16": {
     "tm": 0.3885,
     "rmsd": 16.9267,
     "lddt": 0.4391,
     "gdt_ts": 0.3118
    },
    "cameo2025": {
     "tm": 0.5446,
     "rmsd": 11.9908,
     "lddt": 0.5184,
     "gdt_ts": 0.4078
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.4467,
     "rmsd": 12.9109,
     "lddt": 0.4526,
     "gdt_ts": 0.3424
    },
    "casp16": {
     "tm": 0.3845,
     "rmsd": 17.0866,
     "lddt": 0.4295,
     "gdt_ts": 0.3104
    },
    "cameo2025": {
     "tm": 0.5678,
     "rmsd": 11.4642,
     "lddt": 0.5358,
     "gdt_ts": 0.4323
    }
   }
  },
  "FoldToken4-l10": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.374,
     "rmsd": 16.7203,
     "lddt": 0.3993,
     "gdt_ts": 0.2805
    },
    "casp16": {
     "tm": 0.3556,
     "rmsd": 19.1959,
     "lddt": 0.4079,
     "gdt_ts": 0.278
    },
    "cameo2025": {
     "tm": 0.4185,
     "rmsd": 17.2259,
     "lddt": 0.4239,
     "gdt_ts": 0.2908
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.4639,
     "rmsd": 13.606,
     "lddt": 0.4744,
     "gdt_ts": 0.3565
    },
    "casp16": {
     "tm": 0.4019,
     "rmsd": 18.6882,
     "lddt": 0.4489,
     "gdt_ts": 0.3212
    },
    "cameo2025": {
     "tm": 0.5395,
     "rmsd": 12.876,
     "lddt": 0.5207,
     "gdt_ts": 0.3992
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.5129,
     "rmsd": 11.9703,
     "lddt": 0.5081,
     "gdt_ts": 0.3965
    },
    "casp16": {
     "tm": 0.4521,
     "rmsd": 15.9717,
     "lddt": 0.4986,
     "gdt_ts": 0.3707
    },
    "cameo2025": {
     "tm": 0.6344,
     "rmsd": 10.46,
     "lddt": 0.5923,
     "gdt_ts": 0.4908
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.527,
     "rmsd": 11.5735,
     "lddt": 0.5152,
     "gdt_ts": 0.4077
    },
    "casp16": {
     "tm": 0.4532,
     "rmsd": 16.8088,
     "lddt": 0.5018,
     "gdt_ts": 0.373
    },
    "cameo2025": {
     "tm": 0.6645,
     "rmsd": 9.0476,
     "lddt": 0.6153,
     "gdt_ts": 0.5205
    }
   }
  },
  "FoldToken4-l12": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.4101,
     "rmsd": 14.7757,
     "lddt": 0.4251,
     "gdt_ts": 0.3076
    },
    "casp16": {
     "tm": 0.3617,
     "rmsd": 17.761,
     "lddt": 0.4099,
     "gdt_ts": 0.2845
    },
    "cameo2025": {
     "tm": 0.4449,
     "rmsd": 15.0248,
     "lddt": 0.4454,
     "gdt_ts": 0.3111
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.4841,
     "rmsd": 13.0957,
     "lddt": 0.4828,
     "gdt_ts": 0.3706
    },
    "casp16": {
     "tm": 0.4299,
     "rmsd": 17.0774,
     "lddt": 0.4679,
     "gdt_ts": 0.3458
    },
    "cameo2025": {
     "tm": 0.5827,
     "rmsd": 11.4339,
     "lddt": 0.5525,
     "gdt_ts": 0.4385
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.5283,
     "rmsd": 11.4671,
     "lddt": 0.5154,
     "gdt_ts": 0.4094
    },
    "casp16": {
     "tm": 0.4604,
     "rmsd": 15.4373,
     "lddt": 0.5008,
     "gdt_ts": 0.3733
    },
    "cameo2025": {
     "tm": 0.6487,
     "rmsd": 9.4765,
     "lddt": 0.6034,
     "gdt_ts": 0.5045
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.5281,
     "rmsd": 11.3876,
     "lddt": 0.5187,
     "gdt_ts": 0.412
    },
    "casp16": {
     "tm": 0.4586,
     "rmsd": 16.1277,
     "lddt": 0.503,
     "gdt_ts": 0.3753
    },
    "cameo2025": {
     "tm": 0.6761,
     "rmsd": 9.376,
     "lddt": 0.6232,
     "gdt_ts": 0.5317
    }
   }
  },
  "AminoAseed": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.3692,
     "rmsd": 17.2436,
     "lddt": 0.4387,
     "gdt_ts": 0.2587
    },
    "casp16": {
     "tm": 0.2807,
     "rmsd": 25.9985,
     "lddt": 0.3858,
     "gdt_ts": 0.2076
    },
    "cameo2025": {
     "tm": 0.417,
     "rmsd": 16.5401,
     "lddt": 0.5244,
     "gdt_ts": 0.2868
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.388,
     "rmsd": 15.63,
     "lddt": 0.4648,
     "gdt_ts": 0.2754
    },
    "casp16": {
     "tm": 0.3094,
     "rmsd": 21.6305,
     "lddt": 0.4229,
     "gdt_ts": 0.2285
    },
    "cameo2025": {
     "tm": 0.4581,
     "rmsd": 14.8833,
     "lddt": 0.5826,
     "gdt_ts": 0.3298
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.3941,
     "rmsd": 14.9623,
     "lddt": 0.4717,
     "gdt_ts": 0.2784
    },
    "casp16": {
     "tm": 0.2996,
     "rmsd": 22.2989,
     "lddt": 0.4188,
     "gdt_ts": 0.2182
    },
    "cameo2025": {
     "tm": 0.4668,
     "rmsd": 14.2259,
     "lddt": 0.6023,
     "gdt_ts": 0.3397
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.3952,
     "rmsd": 14.8692,
     "lddt": 0.472,
     "gdt_ts": 0.2802
    },
    "casp16": {
     "tm": 0.3036,
     "rmsd": 21.6463,
     "lddt": 0.4154,
     "gdt_ts": 0.2201
    },
    "cameo2025": {
     "tm": 0.4727,
     "rmsd": 13.796,
     "lddt": 0.6088,
     "gdt_ts": 0.3454
    }
   }
  },
  "DPLM-2": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.5919,
     "rmsd": 11.5408,
     "lddt": 0.5633,
     "gdt_ts": 0.4785
    },
    "casp16": {
     "tm": 0.4888,
     "rmsd": 17.8226,
     "lddt": 0.5205,
     "gdt_ts": 0.4126
    },
    "cameo2025": {
     "tm": 0.6791,
     "rmsd": 9.8474,
     "lddt": 0.6273,
     "gdt_ts": 0.5476
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.6455,
     "rmsd": 9.4777,
     "lddt": 0.6009,
     "gdt_ts": 0.5268
    },
    "casp16": {
     "tm": 0.5289,
     "rmsd": 15.7064,
     "lddt": 0.5557,
     "gdt_ts": 0.4485
    },
    "cameo2025": {
     "tm": 0.7538,
     "rmsd": 7.9608,
     "lddt": 0.6952,
     "gdt_ts": 0.6332
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.6564,
     "rmsd": 8.9835,
     "lddt": 0.6156,
     "gdt_ts": 0.5405
    },
    "casp16": {
     "tm": 0.5521,
     "rmsd": 14.0399,
     "lddt": 0.5768,
     "gdt_ts": 0.4695
    },
    "cameo2025": {
     "tm": 0.7787,
     "rmsd": 6.5624,
     "lddt": 0.7208,
     "gdt_ts": 0.6604
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.6623,
     "rmsd": 8.5864,
     "lddt": 0.6191,
     "gdt_ts": 0.5449
    },
    "casp16": {
     "tm": 0.5689,
     "rmsd": 13.1509,
     "lddt": 0.5865,
     "gdt_ts": 0.4849
    },
    "cameo2025": {
     "tm": 0.7999,
     "rmsd": 6.1413,
     "lddt": 0.735,
     "gdt_ts": 0.6824
    }
   }
  },
  "GCP-VQVAE": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.3847,
     "rmsd": 14.7581,
     "lddt": 0.3909,
     "gdt_ts": 0.2839
    },
    "casp16": {
     "tm": 0.3324,
     "rmsd": 17.8733,
     "lddt": 0.3807,
     "gdt_ts": 0.263
    },
    "cameo2025": {
     "tm": 0.454,
     "rmsd": 14.4827,
     "lddt": 0.4343,
     "gdt_ts": 0.3215
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.4771,
     "rmsd": 12.1699,
     "lddt": 0.4649,
     "gdt_ts": 0.3654
    },
    "casp16": {
     "tm": 0.4102,
     "rmsd": 15.7759,
     "lddt": 0.4493,
     "gdt_ts": 0.33
    },
    "cameo2025": {
     "tm": 0.6102,
     "rmsd": 10.0971,
     "lddt": 0.5615,
     "gdt_ts": 0.4755
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.5179,
     "rmsd": 11.0872,
     "lddt": 0.4917,
     "gdt_ts": 0.3993
    },
    "casp16": {
     "tm": 0.4263,
     "rmsd": 15.7927,
     "lddt": 0.4524,
     "gdt_ts": 0.3427
    },
    "cameo2025": {
     "tm": 0.681,
     "rmsd": 8.3968,
     "lddt": 0.6203,
     "gdt_ts": 0.5516
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.5254,
     "rmsd": 10.9136,
     "lddt": 0.5018,
     "gdt_ts": 0.4087
    },
    "casp16": {
     "tm": 0.4407,
     "rmsd": 15.1541,
     "lddt": 0.473,
     "gdt_ts": 0.3598
    },
    "cameo2025": {
     "tm": 0.7106,
     "rmsd": 7.7341,
     "lddt": 0.6489,
     "gdt_ts": 0.5878
    }
   }
  },
  "VanillaVQ": {
   "0.5B": {
    "foldbench334": {
     "tm": 0.3672,
     "rmsd": 15.7363,
     "lddt": 0.4401,
     "gdt_ts": 0.2539
    },
    "casp16": {
     "tm": 0.3291,
     "rmsd": 19.7782,
     "lddt": 0.3971,
     "gdt_ts": 0.2417
    },
    "cameo2025": {
     "tm": 0.3767,
     "rmsd": 16.8271,
     "lddt": 0.5286,
     "gdt_ts": 0.2392
    }
   },
   "1B": {
    "foldbench334": {
     "tm": 0.3808,
     "rmsd": 14.6816,
     "lddt": 0.4548,
     "gdt_ts": 0.2645
    },
    "casp16": {
     "tm": 0.3252,
     "rmsd": 19.0068,
     "lddt": 0.4046,
     "gdt_ts": 0.2388
    },
    "cameo2025": {
     "tm": 0.3987,
     "rmsd": 15.3549,
     "lddt": 0.5669,
     "gdt_ts": 0.2614
    }
   },
   "1.5B": {
    "foldbench334": {
     "tm": 0.3769,
     "rmsd": 15.0024,
     "lddt": 0.4514,
     "gdt_ts": 0.2624
    },
    "casp16": {
     "tm": 0.3246,
     "rmsd": 20.2851,
     "lddt": 0.4032,
     "gdt_ts": 0.2387
    },
    "cameo2025": {
     "tm": 0.3992,
     "rmsd": 15.2988,
     "lddt": 0.5768,
     "gdt_ts": 0.264
    }
   },
   "2B": {
    "foldbench334": {
     "tm": 0.3781,
     "rmsd": 14.721,
     "lddt": 0.4522,
     "gdt_ts": 0.263
    },
    "casp16": {
     "tm": 0.3272,
     "rmsd": 19.2716,
     "lddt": 0.4056,
     "gdt_ts": 0.2406
    },
    "cameo2025": {
     "tm": 0.4008,
     "rmsd": 14.9812,
     "lddt": 0.5809,
     "gdt_ts": 0.2655
    }
   }
  }
 },
 "scorecard": {
  "ESM3": {
   "n_targets": "306",
   "n_codes": "4096",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.9299",
   "codebook_perplexity": "3099.8",
   "S1_recon_tm": "0.9886",
   "S1_recon_rmsd": "0.5604",
   "S1_recon_ca_ca_ok": "0.9754",
   "S2_flip_0.1": "0.5535",
   "S2_flip_0.2": "0.8098",
   "S2_noisy_recon_tm_0.1": "0.9874",
   "S2r_rotate_flip": "0.0",
   "S2r_rotate_tm": "0.9886",
   "S3_tm_corrupt0.01": "0.9764",
   "S3_tm_corrupt0.03": "0.9299",
   "S3_tm_corrupt0.1": "0.6706",
   "S3_tm_corrupt0.3": "0.3042",
   "S3_retained_0.1": "0.6044",
   "S4_random_tm": "0.1847",
   "S4_random_ca_ca_ok": "0.087",
   "S5_prefix_agree0.25": "0.3544",
   "S5_prefix_agree0.5": "0.5927",
   "S5_prefix_agree0.75": "0.76",
   "S5_chance_agree": "0.0004",
   "_s5_row": "esm3"
  },
  "ProFiT": {
   "n_targets": "306",
   "n_codes": "8192",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.9993",
   "codebook_perplexity": "7474.1",
   "S1_recon_tm": "0.9902",
   "S1_recon_rmsd": "0.547",
   "S1_recon_ca_ca_ok": "0.9945",
   "S2_flip_0.1": "0.5304",
   "S2_flip_0.2": "0.7736",
   "S2_noisy_recon_tm_0.1": "0.9899",
   "S2r_rotate_flip": "0.0",
   "S2r_rotate_tm": "",
   "S3_tm_corrupt0.01": "0.9841",
   "S3_tm_corrupt0.03": "0.9737",
   "S3_tm_corrupt0.1": "0.912",
   "S3_tm_corrupt0.3": "0.5536",
   "S3_retained_0.1": "0.9049",
   "S4_random_tm": "0.168",
   "S4_random_ca_ca_ok": "0.793",
   "S5_prefix_agree0.25": "0.0005",
   "S5_prefix_agree0.5": "0.0011",
   "S5_prefix_agree0.75": "0.0084",
   "S5_chance_agree": "0.0001",
   "_s5_row": "profit+canon_pca"
  },
  "FoldToken4-l10": {
   "n_targets": "306",
   "n_codes": "1024",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.9482",
   "codebook_perplexity": "469.6",
   "S1_recon_tm": "0.9594",
   "S1_recon_rmsd": "1.1018",
   "S1_recon_ca_ca_ok": "0.8909",
   "S2_flip_0.1": "0.1621",
   "S2_flip_0.2": "0.2972",
   "S2_noisy_recon_tm_0.1": "0.9587",
   "S2r_rotate_flip": "0.0162",
   "S2r_rotate_tm": "",
   "S3_tm_corrupt0.01": "0.9481",
   "S3_tm_corrupt0.03": "0.928",
   "S3_tm_corrupt0.1": "0.8489",
   "S3_tm_corrupt0.3": "0.5825",
   "S3_retained_0.1": "0.8633",
   "S4_random_tm": "0.1508",
   "S4_random_ca_ca_ok": "0.0275",
   "S5_prefix_agree0.25": "0.0119",
   "S5_prefix_agree0.5": "0.0284",
   "S5_prefix_agree0.75": "0.0876",
   "S5_chance_agree": "0.0035",
   "_s5_row": "foldtoken4_l10+canon_pca"
  },
  "FoldToken4-l12": {
   "n_targets": "306",
   "n_codes": "4096",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.5752",
   "codebook_perplexity": "803.0",
   "S1_recon_tm": "0.962",
   "S1_recon_rmsd": "1.0557",
   "S1_recon_ca_ca_ok": "0.9029",
   "S2_flip_0.1": "0.1957",
   "S2_flip_0.2": "0.3473",
   "S2_noisy_recon_tm_0.1": "0.9615",
   "S2r_rotate_flip": "0.0187",
   "S2r_rotate_tm": "",
   "S3_tm_corrupt0.01": "0.951",
   "S3_tm_corrupt0.03": "0.9309",
   "S3_tm_corrupt0.1": "0.8529",
   "S3_tm_corrupt0.3": "0.5845",
   "S3_retained_0.1": "0.8667",
   "S4_random_tm": "0.1436",
   "S4_random_ca_ca_ok": "0.0257",
   "S5_prefix_agree0.25": "0.0085",
   "S5_prefix_agree0.5": "0.0205",
   "S5_prefix_agree0.75": "0.0717",
   "S5_chance_agree": "0.0025",
   "_s5_row": "foldtoken4_l12+canon_pca"
  },
  "AminoAseed": {
   "n_targets": "306",
   "n_codes": "512",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.793",
   "codebook_perplexity": "310.4",
   "S1_recon_tm": "0.4816",
   "S1_recon_rmsd": "10.7538",
   "S1_recon_ca_ca_ok": "0.3371",
   "S2_flip_0.1": "0.4304",
   "S2_flip_0.2": "0.6677",
   "S2_noisy_recon_tm_0.1": "0.4813",
   "S2r_rotate_flip": "0.0",
   "S2r_rotate_tm": "0.4816",
   "S3_tm_corrupt0.01": "0.4775",
   "S3_tm_corrupt0.03": "0.4697",
   "S3_tm_corrupt0.1": "0.4446",
   "S3_tm_corrupt0.3": "0.3618",
   "S3_retained_0.1": "0.8754",
   "S4_random_tm": "0.1847",
   "S4_random_ca_ca_ok": "0.1264",
   "S5_prefix_agree0.25": "0.3005",
   "S5_prefix_agree0.5": "0.5375",
   "S5_prefix_agree0.75": "0.7142",
   "S5_chance_agree": "0.004",
   "_s5_row": "aminoaseed"
  },
  "DPLM-2": {
   "n_targets": "306",
   "n_codes": "8192",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.8649",
   "codebook_perplexity": "5308.2",
   "S1_recon_tm": "0.9519",
   "S1_recon_rmsd": "1.2508",
   "S1_recon_ca_ca_ok": "0.9963",
   "S2_flip_0.1": "0.8601",
   "S2_flip_0.2": "0.9473",
   "S2_noisy_recon_tm_0.1": "0.9524",
   "S2r_rotate_flip": "0.0005",
   "S2r_rotate_tm": "0.952",
   "S3_tm_corrupt0.01": "0.9477",
   "S3_tm_corrupt0.03": "0.9386",
   "S3_tm_corrupt0.1": "0.89",
   "S3_tm_corrupt0.3": "0.5936",
   "S3_retained_0.1": "0.9202",
   "S4_random_tm": "0.1766",
   "S4_random_ca_ca_ok": "0.8059",
   "S5_prefix_agree0.25": "0.0784",
   "S5_prefix_agree0.5": "0.21",
   "S5_prefix_agree0.75": "0.3868",
   "S5_chance_agree": "0.0002",
   "_s5_row": "dplm2"
  },
  "GCP-VQVAE": {
   "n_targets": "306",
   "n_codes": "4096",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.9851",
   "codebook_perplexity": "2359.0",
   "S1_recon_tm": "0.9891",
   "S1_recon_rmsd": "0.5468",
   "S1_recon_ca_ca_ok": "0.9909",
   "S2_flip_0.1": "0.7047",
   "S2_flip_0.2": "0.8856",
   "S2_noisy_recon_tm_0.1": "0.9867",
   "S2r_rotate_flip": "0.0641",
   "S2r_rotate_tm": "0.9892",
   "S3_tm_corrupt0.01": "0.9818",
   "S3_tm_corrupt0.03": "0.9673",
   "S3_tm_corrupt0.1": "0.8394",
   "S3_tm_corrupt0.3": "0.3673",
   "S3_retained_0.1": "0.8311",
   "S4_random_tm": "0.1029",
   "S4_random_ca_ca_ok": "0.1491",
   "S5_prefix_agree0.25": "0.0208",
   "S5_prefix_agree0.5": "0.049",
   "S5_prefix_agree0.75": "0.1241",
   "S5_chance_agree": "0.0008",
   "_s5_row": "gcpvq"
  },
  "VanillaVQ": {
   "n_targets": "306",
   "n_codes": "512",
   "tokens_per_residue": "1",
   "codebook_used_frac": "0.0586",
   "codebook_perplexity": "17.8",
   "S1_recon_tm": "0.4226",
   "S1_recon_rmsd": "12.001",
   "S1_recon_ca_ca_ok": "0.2459",
   "S2_flip_0.1": "0.1936",
   "S2_flip_0.2": "0.332",
   "S2_noisy_recon_tm_0.1": "0.4218",
   "S2r_rotate_flip": "0.0",
   "S2r_rotate_tm": "0.4226",
   "S3_tm_corrupt0.01": "0.4212",
   "S3_tm_corrupt0.03": "0.4188",
   "S3_tm_corrupt0.1": "0.4069",
   "S3_tm_corrupt0.3": "0.36",
   "S3_retained_0.1": "0.9329",
   "S4_random_tm": "0.1885",
   "S4_random_ca_ca_ok": "0.0833",
   "S5_prefix_agree0.25": "0.4537",
   "S5_prefix_agree0.5": "0.6545",
   "S5_prefix_agree0.75": "0.8028",
   "S5_chance_agree": "0.0725",
   "_s5_row": "vanillavq"
  }
 },
 "codebook": {
  "ESM3": 4096,
  "ProFiT": 8192,
  "FoldToken4-l10": 1024,
  "FoldToken4-l12": 4096,
  "AminoAseed": 512,
  "DPLM-2": 8192,
  "GCP-VQVAE": 4096,
  "VanillaVQ": 512
 },
 "validity": {
  "ESM3": {
   "n_targets": 333,
   "reference": {
    "n": 666,
    "ca_ca_med": 3.8112,
    "ca_ca_ok": 0.9957,
    "clash": 0.0,
    "rg_norm": 2.7925,
    "helix": 0.3721,
    "strand": 0.2387,
    "coil": 0.3891,
    "ss_comp_err": 0.0001
   },
   "model_greedy": {
    "n": 666,
    "unique_frac": 0.8477,
    "adj_repeat": 0.023,
    "max_run": 2.5405,
    "entropy": 7.2832,
    "ca_ca_med": 3.5872,
    "ca_ca_ok": 0.5299,
    "clash": 0.0002,
    "rg_norm": 3.3296,
    "helix": 0.3704,
    "strand": 0.1883,
    "coil": 0.4413,
    "ss_comp_err": 0.1043
   }
  },
  "ProFiT": {
   "n_targets": 333,
   "reference": {
    "n": 333,
    "ca_ca_med": 3.8112,
    "ca_ca_ok": 0.9957,
    "clash": 0.0,
    "rg_norm": 2.7925,
    "helix": 0.3721,
    "strand": 0.2387,
    "coil": 0.3891,
    "ss_comp_err": 0.0001
   },
   "model_greedy": {
    "n": 333,
    "unique_frac": 0.981,
    "adj_repeat": 0.0,
    "max_run": 1.015,
    "entropy": 7.7214,
    "ca_ca_med": 3.8415,
    "ca_ca_ok": 0.983,
    "clash": 0.0008,
    "rg_norm": 2.83
   }
  },
  "FoldToken4-l10": {
   "n_targets": 333,
   "reference": {
    "n": 333,
    "ca_ca_med": 3.8112,
    "ca_ca_ok": 0.9957,
    "clash": 0.0,
    "rg_norm": 2.7925,
    "helix": 0.3721,
    "strand": 0.2387,
    "coil": 0.3891,
    "ss_comp_err": 0.0001
   },
   "model_greedy": {
    "n": 333,
    "unique_frac": 0.6918,
    "adj_repeat": 0.1353,
    "max_run": 8.7087,
    "entropy": 6.9434,
    "ca_ca_med": 3.7149,
    "ca_ca_ok": 0.7106,
    "clash": 0.0001,
    "rg_norm": 2.8901
   }
  },
  "FoldToken4-l12": {
   "n_targets": 333,
   "reference": {
    "n": 334,
    "ca_ca_med": 3.8112,
    "ca_ca_ok": 0.9957,
    "clash": 0.0,
    "rg_norm": 2.7909,
    "helix": 0.3717,
    "strand": 0.2388,
    "coil": 0.3896,
    "ss_comp_err": 0.0001
   },
   "model_greedy": {
    "n": 333,
    "unique_frac": 0.7421,
    "adj_repeat": 0.1208,
    "max_run": 14.982,
    "entropy": 6.9644,
    "ca_ca_med": 3.7565,
    "ca_ca_ok": 0.7208,
    "clash": 0.0004,
    "rg_norm": 2.8966
   }
  },
  "AminoAseed": {
   "n_targets": 333,
   "reference": {
    "n": 333,
    "ca_ca_med": 3.8112,
    "ca_ca_ok": 0.9957,
    "clash": 0.0,
    "rg_norm": 2.7925,
    "helix": 0.3721,
    "strand": 0.2387,
    "coil": 0.3891,
    "ss_comp_err": 0.0001
   },
   "model_greedy": {
    "n": 333,
    "unique_frac": 0.577,
    "adj_repeat": 0.0276,
    "max_run": 2.4925,
    "entropy": 6.5891,
    "ca_ca_med": 3.4,
    "ca_ca_ok": 0.3243,
    "clash": 0.0011,
    "rg_norm": 3.1432
   }
  },
  "DPLM-2": {
   "n_targets": 333,
   "reference": {
    "n": 334,
    "ca_ca_med": 3.8112,
    "ca_ca_ok": 0.9957,
    "clash": 0.0,
    "rg_norm": 2.7909,
    "helix": 0.3717,
    "strand": 0.2388,
    "coil": 0.3896,
    "ss_comp_err": 0.0001
   },
   "model_greedy": {
    "n": 333,
    "unique_frac": 0.9119,
    "adj_repeat": 0.0117,
    "max_run": 2.3123,
    "entropy": 7.5452,
    "ca_ca_med": 3.8305,
    "ca_ca_ok": 0.9702,
    "clash": 0.0002,
    "rg_norm": 2.9307
   }
  },
  "GCP-VQVAE": {
   "n_targets": 333,
   "reference": {
    "n": 334,
    "ca_ca_med": 3.8112,
    "ca_ca_ok": 0.9957,
    "clash": 0.0,
    "rg_norm": 2.7909,
    "helix": 0.3717,
    "strand": 0.2388,
    "coil": 0.3896,
    "ss_comp_err": 0.0001
   },
   "model_greedy": {
    "n": 333,
    "unique_frac": 0.8606,
    "adj_repeat": 0.0034,
    "max_run": 1.4985,
    "entropy": 7.425,
    "ca_ca_med": 3.7347,
    "ca_ca_ok": 0.7773,
    "clash": 0.001,
    "rg_norm": 2.8334
   }
  }
 },
 "error_hamming": {
  "D2B@0.5B": {
   "arm": "D2B",
   "ckpt": "0.5B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 81692,
   "err_rate": 0.9510349484272044,
   "mean_hamming_on_error": 3.4158301914508153,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5255123371462793,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2B/hf_0.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2H@0.5B": {
   "arm": "D2H",
   "ckpt": "0.5B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 80459,
   "err_rate": 0.9366807143356074,
   "mean_hamming_on_error": 3.446363986626729,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5302098440964198,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2H/hf_0.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2H@1.5B": {
   "arm": "D2H",
   "ckpt": "1.5B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 79210,
   "err_rate": 0.9221402128105427,
   "mean_hamming_on_error": 3.2972351975760636,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5072669534732406,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2H/hf_1.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2H@1B": {
   "arm": "D2H",
   "ckpt": "1B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 79369,
   "err_rate": 0.923991245430627,
   "mean_hamming_on_error": 3.3124897630057073,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5096138096931857,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2H/hf_1B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2H@2B": {
   "arm": "D2H",
   "ckpt": "2B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 79267,
   "err_rate": 0.922803790542271,
   "mean_hamming_on_error": 3.297702700997893,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.507338877076599,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2H/hf_2B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2@0.5B": {
   "arm": "D2",
   "ckpt": "0.5B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 80620,
   "err_rate": 0.9385550303848751,
   "mean_hamming_on_error": 3.487360456462416,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5365169933019102,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2/hf_0.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2@1.5B": {
   "arm": "D2",
   "ckpt": "1.5B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 79184,
   "err_rate": 0.9218375282311578,
   "mean_hamming_on_error": 3.288139017983431,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5058675412282201,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2/hf_1.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2@1B": {
   "arm": "D2",
   "ckpt": "1B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 79367,
   "err_rate": 0.9239679620014436,
   "mean_hamming_on_error": 3.3458742298436377,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5147498815144058,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2/hf_1B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "D2@2B": {
   "arm": "D2",
   "ckpt": "2B",
   "codebook": 8192,
   "nbits": 13,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 79333,
   "err_rate": 0.9235721437053249,
   "mean_hamming_on_error": 3.286879356635952,
   "random_expected_hamming": 6.500793553900623,
   "neighbor_hamming": 5.599170221469058,
   "ratio_model_over_random": 0.5056737471747619,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2/hf_2B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/dplm2/eval/foldbench334.parquet"
  },
  "F12@0.5B": {
   "arm": "F12",
   "ckpt": "0.5B",
   "codebook": 4096,
   "nbits": 12,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 85180,
   "err_rate": 0.9916412489231414,
   "mean_hamming_on_error": 5.949459967128434,
   "random_expected_hamming": 6.0014652014652015,
   "neighbor_hamming": 5.1388301291415885,
   "ratio_model_over_random": 0.9915766611880724,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F12/hf_0.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l12/eval/foldbench334.parquet"
  },
  "F12@1.5B": {
   "arm": "F12",
   "ckpt": "1.5B",
   "codebook": 4096,
   "nbits": 12,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 84445,
   "err_rate": 0.9830845886982235,
   "mean_hamming_on_error": 5.90602167091006,
   "random_expected_hamming": 6.0014652014652015,
   "neighbor_hamming": 5.1388301291415885,
   "ratio_model_over_random": 0.9843369451516767,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F12/hf_1.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l12/eval/foldbench334.parquet"
  },
  "F12@1B": {
   "arm": "F12",
   "ckpt": "1B",
   "codebook": 4096,
   "nbits": 12,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 84721,
   "err_rate": 0.9862977019255396,
   "mean_hamming_on_error": 5.93809091016395,
   "random_expected_hamming": 6.0014652014652015,
   "neighbor_hamming": 5.1388301291415885,
   "ratio_model_over_random": 0.9896818183606584,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F12/hf_1B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l12/eval/foldbench334.parquet"
  },
  "F12@2B": {
   "arm": "F12",
   "ckpt": "2B",
   "codebook": 4096,
   "nbits": 12,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 84139,
   "err_rate": 0.9795222240331556,
   "mean_hamming_on_error": 5.908746241338737,
   "random_expected_hamming": 6.0014652014652015,
   "neighbor_hamming": 5.1388301291415885,
   "ratio_model_over_random": 0.9847910402231229,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F12/hf_2B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l12/eval/foldbench334.parquet"
  },
  "F@0.5B": {
   "arm": "F",
   "ckpt": "0.5B",
   "codebook": 1024,
   "nbits": 10,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 85077,
   "err_rate": 0.9904421523201937,
   "mean_hamming_on_error": 4.993229662540992,
   "random_expected_hamming": 5.004887585532747,
   "neighbor_hamming": 4.208040670835038,
   "ratio_model_over_random": 0.9986459325081984,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F/hf_0.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l10/eval/foldbench334.parquet"
  },
  "F@1.5B": {
   "arm": "F",
   "ckpt": "1.5B",
   "codebook": 1024,
   "nbits": 10,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 84432,
   "err_rate": 0.9829332464085311,
   "mean_hamming_on_error": 4.998685332575327,
   "random_expected_hamming": 5.004887585532747,
   "neighbor_hamming": 4.208040670835038,
   "ratio_model_over_random": 0.9997370665150654,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F/hf_1.5B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l10/eval/foldbench334.parquet"
  },
  "F@1B": {
   "arm": "F",
   "ckpt": "1B",
   "codebook": 1024,
   "nbits": 10,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 84723,
   "err_rate": 0.986320985354723,
   "mean_hamming_on_error": 4.989542391086246,
   "random_expected_hamming": 5.004887585532747,
   "neighbor_hamming": 4.208040670835038,
   "ratio_model_over_random": 0.9979084782172493,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F/hf_1B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l10/eval/foldbench334.parquet"
  },
  "F@2B": {
   "arm": "F",
   "ckpt": "2B",
   "codebook": 1024,
   "nbits": 10,
   "n_targets": 333,
   "n_tokens": 85898,
   "n_wrong": 84088,
   "err_rate": 0.9789284965889776,
   "mean_hamming_on_error": 4.9967534011987444,
   "random_expected_hamming": 5.004887585532747,
   "neighbor_hamming": 4.208040670835038,
   "ratio_model_over_random": 0.9993506802397489,
   "gen_dir": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F/hf_2B/greedy_foldbench334",
   "truth_features": "/storage9920/ai_project/yong.liu/FoldingRSI/features/ft4_l10/eval/foldbench334.parquet"
  }
 },
 "bit_locality": {
  "ft4l12": {
   "tokenizer": "foldtoken4_l12",
   "n_codes": 4096,
   "nbits": 12,
   "n_chains": 40,
   "recon": [
    0.9400850084722365,
    0.9566885615679307,
    0.9699955678230031,
    0.8397255537897614,
    0.9544193509055893,
    0.9599155857680718,
    0.9634581190501008,
    0.9713745249892255,
    0.9532646537133092,
    0.92623140725475,
    0.972133781222671,
    0.9574900466258242,
    0.9656195924640211,
    0.9717650729396334,
    0.9665807041783111,
    0.9682888714458819,
    0.9635432326928964,
    0.9353637910612118,
    0.9620920291613568,
    0.9723092255981053,
    0.9562855984209454,
    0.944050609884165,
    0.9675369314935534,
    0.9693668931536769,
    0.9480760310897421,
    0.9614222867356153,
    0.9722592055080752,
    0.9610402522535749,
    0.9613260506167363,
    0.9660778837612791,
    0.9595287900101203,
    0.9520094090763406,
    0.9674038165573496,
    0.9540765080061036,
    0.8837808169371457,
    0.9584645746189276,
    0.9692613361077627,
    0.9700557546278206,
    0.9555933458980671,
    0.9586352298123914
   ],
   "bitflip": {
    "0.1": [
     0.8296532676751006,
     0.871021132277198,
     0.8941453490630441,
     0.6571098721521488,
     0.8569210020547677,
     0.8719392901091826,
     0.8778708491337331,
     0.8844822423881328,
     0.8467676478192896,
     0.7865047664941024,
     0.8642385419202822,
     0.8537253740049889,
     0.8721978416601148,
     0.8838407895653914,
     0.8767437468295874,
     0.8878426658866151,
     0.8713130377682331,
     0.8286344296661325,
     0.8691919711255812,
     0.8862313439527244,
     0.7988824199093546,
     0.8062324163551434,
     0.8705528032033643,
     0.8963886264980068,
     0.8713555457975644,
     0.8775235692696436,
     0.8889829204040166,
     0.8523420937710436,
     0.8565965822068367,
     0.8425660844394457,
     0.851267793829941,
     0.8116228634896651,
     0.8249896822564784,
     0.861485629895824,
     0.7545446333384064,
     0.8386766382215853,
     0.878020350720773,
     0.8732071976717087,
     0.8369888961870181,
     0.8700536304505465
    ],
    "0.3": [
     0.5974554349791114,
     0.6733227817501493,
     0.7226641708559852,
     0.35428635549174764,
     0.6219638138739257,
     0.6627980179042531,
     0.6817113890406544,
     0.6799249297956199,
     0.6676765054879793,
     0.5082217150708147,
     0.5834035657045011,
     0.6353080532409164,
     0.6709826478376278,
     0.6811061118687509,
     0.7192199961447444,
     0.6766228455141047,
     0.6729937355449988,
     0.6678668028490787,
     0.6934227699973669,
     0.6771510763684212,
     0.5517154559255849,
     0.5002960467785597,
     0.67811490995195,
     0.6605264978907948,
     0.6684559837708198,
     0.6935979838079804,
     0.7013092428526034,
     0.5574020784395383,
     0.648171445582373,
     0.5095950686127658,
     0.46794030624887223,
     0.524555373081676,
     0.5860876409277974,
     0.6309483949872926,
     0.554873787499114,
     0.592329018137031,
     0.7084379620910367,
     0.6592564735677727,
     0.6595248139688602,
     0.665231426715448
    ]
   },
   "random": {
    "0.1": [
     0.7938001081346235,
     0.8577580424446275,
     0.8858290890189798,
     0.6007435620313869,
     0.8363422626565168,
     0.8600064837296033,
     0.8685421291501859,
     0.8755508666119441,
     0.8459915890248109,
     0.7981397188476493,
     0.8501489916945851,
     0.8362313800959869,
     0.8562372546439794,
     0.863511590101075,
     0.869686806841055,
     0.8675254162608264,
     0.8624322054344479,
     0.8353039666429661,
     0.8379501888833545,
     0.8752665690969348,
     0.8128579657892446,
     0.800891768805195,
     0.8625213862421384,
     0.8793478216485928,
     0.8518010440202045,
     0.8698058159116019,
     0.8834846824407402,
     0.8450869873656504,
     0.8405592654955142,
     0.8390561170733637,
     0.8256697793401445,
     0.7629014888817153,
     0.8220405845925326,
     0.8431070592154483,
     0.7176976353378458,
     0.8137487611723855,
     0.8606936790467606,
     0.8756132883349835,
     0.8199847595748858,
     0.8643964299445676
    ],
    "0.3": [
     0.5204194743896556,
     0.6245621712508519,
     0.6318654221478812,
     0.34035107099720263,
     0.5826138894371511,
     0.608339064583835,
     0.5846716604466861,
     0.6219137511229361,
     0.5929695059839393,
     0.4815284885030556,
     0.5855251014418328,
     0.5304815225275703,
     0.5693885477796917,
     0.6247222370916689,
     0.6682589057793625,
     0.6051662492741551,
     0.6016600649157552,
     0.610045443370676,
     0.6400523726540589,
     0.6212078587301196,
     0.49146404821875617,
     0.5567094327368852,
     0.6285126946967242,
     0.6186104685743937,
     0.6182428333797269,
     0.6269149125861699,
     0.6494564165705579,
     0.567904903572424,
     0.5692295925241205,
     0.4769439033175365,
     0.47631392725648575,
     0.4829650606647556,
     0.5257534305736993,
     0.5636472220166814,
     0.49413377206941794,
     0.5078455967771757,
     0.624969052489391,
     0.6190215610562849,
     0.5568659228147386,
     0.57906971405684
    ]
   }
  },
  "dplm2": {
   "tokenizer": "dplm2",
   "n_codes": 8192,
   "nbits": 13,
   "n_chains": 40,
   "recon": [
    0.9416405233415636,
    0.9699105793543613,
    0.9690320702122993,
    0.8307240468315201,
    0.9361326725545578,
    0.9558693041899325,
    0.9540446745925756,
    0.950738851294341,
    0.9332181100069356,
    0.9274290618226613,
    0.9664271764825878,
    0.9552441943425625,
    0.9653622070873727,
    0.9340635423829176,
    0.9548149030425093,
    0.963431956731311,
    0.9455528732666828,
    0.9506486665771049,
    0.9583038714997157,
    0.9685907633027083,
    0.9781271849648983,
    0.9173997931669523,
    0.958099722402578,
    0.9784392416951438,
    0.9442316470062497,
    0.8993066507256837,
    0.9649155764039808,
    0.9152956813401469,
    0.9507601548971268,
    0.943888487609283,
    0.9249237212186957,
    0.9009402611924815,
    0.9611904372374228,
    0.9614796428495116,
    0.9550335867226455,
    0.9570764011078876,
    0.9531626187894484,
    0.9473288624717329,
    0.9350976959178678,
    0.952521501709756
   ],
   "bitflip": {
    "0.1": [
     0.9412762819078666,
     0.9633450319390416,
     0.9664447603302988,
     0.8755532249548089,
     0.9311460698372533,
     0.9542285230581341,
     0.9378459515762997,
     0.9508522321786314,
     0.9198198631590992,
     0.9256257169159715,
     0.9562866797619071,
     0.9449698779641446,
     0.9607152526527258,
     0.9394219405413375,
     0.9487376539142987,
     0.9574482884342386,
     0.9167275664271545,
     0.9438832777384355,
     0.9582190215381061,
     0.9647399643567368,
     0.9741959456559344,
     0.9053196974104288,
     0.948159178456093,
     0.9763757171387443,
     0.9384511469678185,
     0.9036660762843888,
     0.9628703227530986,
     0.8879657436492882,
     0.9431557506311158,
     0.9315822653094084,
     0.921323992248729,
     0.8985259684954885,
     0.9551586391025172,
     0.9572442378528624,
     0.9525012149392079,
     0.9474108023456126,
     0.9456124841960198,
     0.9399974579448491,
     0.9212341809907496,
     0.9535794540816139
    ],
    "0.3": [
     0.9361033492113271,
     0.9539039147186011,
     0.956914617896243,
     0.8052664696140645,
     0.8964508667139661,
     0.9512832579723636,
     0.9360009612707554,
     0.9409986477600123,
     0.9151231210274112,
     0.9232903009188377,
     0.9283784337763784,
     0.9351474653502502,
     0.9535974410045579,
     0.9255812138952396,
     0.9480901131017351,
     0.94336399865461,
     0.928390813011403,
     0.9149758046230595,
     0.93396516129912,
     0.9643794395415403,
     0.9623819910466622,
     0.9076396076632723,
     0.9527228339111581,
     0.9596477165027051,
     0.9274607878750452,
     0.8591835509402439,
     0.9594033982364959,
     0.9170816090716816,
     0.9217214611542297,
     0.9102789054725043,
     0.9104513421149724,
     0.8733109651549635,
     0.9378230477216961,
     0.9371467044230269,
     0.9205154892768328,
     0.9253425170976488,
     0.9017273225036556,
     0.9320092803299146,
     0.9071365578794749,
     0.9479329946970464
    ]
   },
   "random": {
    "0.1": [
     0.8912750454603051,
     0.8857922501535481,
     0.9228357862251443,
     0.676658271307923,
     0.8805680599353841,
     0.916703550613542,
     0.8979662492810819,
     0.8828464080782067,
     0.8524162960966452,
     0.8706465585868629,
     0.9032290400433606,
     0.8623374507414742,
     0.9136699477902006,
     0.9137348574566614,
     0.8631299154550351,
     0.8991402042926384,
     0.8826201304677325,
     0.8772576343768437,
     0.8840280460894938,
     0.9392190328416744,
     0.899187951575018,
     0.8702266775775179,
     0.9077205076861036,
     0.936452599379526,
     0.9022346893308636,
     0.8594487206952887,
     0.9251196618659602,
     0.8012909048302248,
     0.9119062159578974,
     0.8841911968581373,
     0.8846973568619562,
     0.8182278116587427,
     0.921289719297838,
     0.9058581234194351,
     0.867742931137335,
     0.8718507767203186,
     0.8720089665512138,
     0.8923061608157686,
     0.8706889156835533,
     0.9300954607513919
    ],
    "0.3": [
     0.6941758493247702,
     0.5809810837362227,
     0.6941251093680759,
     0.4264664616954459,
     0.5344730600375079,
     0.7179398059191381,
     0.6518848214658323,
     0.4584877376610532,
     0.5312776273192714,
     0.7763357526834443,
     0.5042440098633786,
     0.471905889226989,
     0.6591853092625114,
     0.56144148365878,
     0.5595929665022455,
     0.6356221008043889,
     0.572702405518866,
     0.5673851454051174,
     0.6746063493060722,
     0.722650535843003,
     0.645546747862109,
     0.6192637864256917,
     0.54157995749364,
     0.6484985019179846,
     0.7151714086434557,
     0.48382636173894505,
     0.7710946436386553,
     0.5183145686909078,
     0.6488427602025778,
     0.4972445274208308,
     0.48266265873026776,
     0.5693799348201765,
     0.6274450329673944,
     0.6086544636657196,
     0.5779355224825607,
     0.6043809836076206,
     0.5828316243160305,
     0.5887545072737269,
     0.6129510057185116,
     0.6077924911066953
    ]
   }
  }
 },
 "rescue": {
  "A3": {
   "arm": "A3",
   "tokenizer": "esm3",
   "by_frac": {
    "q0.25": {
     "n": 333,
     "suffix_tm_rescued": 0.6310599660614241,
     "suffix_tm_baseline": 0.6023303439734826,
     "delta": 0.0287296220879414,
     "ci95": [
      0.0194333462019944,
      0.03889139250961364
     ],
     "win_rate": 0.6246246246246246
    },
    "q0.5": {
     "n": 331,
     "suffix_tm_rescued": 0.6115281919811161,
     "suffix_tm_baseline": 0.5705890828177337,
     "delta": 0.04093910916338239,
     "ci95": [
      0.03044236721518651,
      0.05140657642443716
     ],
     "win_rate": 0.7190332326283988
    },
    "q0.75": {
     "n": 316,
     "suffix_tm_rescued": 0.5586861075798834,
     "suffix_tm_baseline": 0.49106585053490065,
     "delta": 0.06762025704498274,
     "ci95": [
      0.05593838062084044,
      0.07925496398215721
     ],
     "win_rate": 0.7689873417721519
    }
   }
  },
  "P": {
   "arm": "P",
   "tokenizer": "profit",
   "by_frac": {
    "q0.25": {
     "n": 333,
     "suffix_tm_rescued": 0.49508048426724877,
     "suffix_tm_baseline": 0.4401465220003426,
     "delta": 0.05493396226690615,
     "ci95": [
      0.044265619462593116,
      0.06563131977850288
     ],
     "win_rate": 0.7117117117117117
    },
    "q0.5": {
     "n": 331,
     "suffix_tm_rescued": 0.4897038774591178,
     "suffix_tm_baseline": 0.4344524546251934,
     "delta": 0.05525142283392441,
     "ci95": [
      0.04422884558793648,
      0.06631781267245349
     ],
     "win_rate": 0.7099697885196374
    },
    "q0.75": {
     "n": 316,
     "suffix_tm_rescued": 0.46159772086596684,
     "suffix_tm_baseline": 0.39968401029056183,
     "delta": 0.06191371057540495,
     "ci95": [
      0.05057648092732129,
      0.07373800968222391
     ],
     "win_rate": 0.7183544303797469
    }
   }
  }
 },
 "mmlu": {
  "ESM3": {
   "examples": 350,
   "correct": 267,
   "accuracy": 0.7628571428571429,
   "invalid": 1,
   "invalid_rate": 0.002857142857142857,
   "mean_output_tokens": 359.75142857142856,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt/runs/A3/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  },
  "ProFiT": {
   "examples": 350,
   "correct": 254,
   "accuracy": 0.7257142857142858,
   "invalid": 0,
   "invalid_rate": 0.0,
   "mean_output_tokens": 369.9342857142857,
   "median_output_tokens": 245,
   "short_answers_lt100": 23,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/P/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  },
  "FoldToken4-l10": {
   "examples": 350,
   "correct": 258,
   "accuracy": 0.7371428571428571,
   "invalid": 0,
   "invalid_rate": 0.0,
   "mean_output_tokens": 358.58,
   "median_output_tokens": 273,
   "short_answers_lt100": 19,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  },
  "FoldToken4-l12": {
   "examples": 350,
   "correct": 258,
   "accuracy": 0.7371428571428571,
   "invalid": 2,
   "invalid_rate": 0.005714285714285714,
   "mean_output_tokens": 373.21714285714285,
   "median_output_tokens": 267,
   "short_answers_lt100": 21,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/F12/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  },
  "AminoAseed": {
   "examples": 350,
   "correct": 258,
   "accuracy": 0.7371428571428571,
   "invalid": 1,
   "invalid_rate": 0.002857142857142857,
   "mean_output_tokens": 330.7085714285714,
   "median_output_tokens": 233,
   "short_answers_lt100": 52,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/AA/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  },
  "DPLM-2": {
   "examples": 350,
   "correct": 265,
   "accuracy": 0.7571428571428571,
   "invalid": 3,
   "invalid_rate": 0.008571428571428572,
   "mean_output_tokens": 371.4457142857143,
   "median_output_tokens": 238,
   "short_answers_lt100": 29,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/D2/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  },
  "GCP-VQVAE": {
   "examples": 350,
   "correct": 261,
   "accuracy": 0.7457142857142857,
   "invalid": 1,
   "invalid_rate": 0.002857142857142857,
   "mean_output_tokens": 378.9457142857143,
   "median_output_tokens": 273,
   "short_answers_lt100": 25,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt2/runs/G/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  },
  "ESM3-旧A3": {
   "examples": 350,
   "correct": 267,
   "accuracy": 0.7628571428571429,
   "invalid": 1,
   "invalid_rate": 0.002857142857142857,
   "mean_output_tokens": 359.75142857142856,
   "model": "/storage9920/ai_project/yong.liu/FoldingRSI/pt/runs/A3/hf_2B/_lmonly",
   "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
   "decoding": {
    "context_tokens": 4096,
    "greedy": true,
    "invalid_is_wrong": true,
    "max_new_tokens": 2048,
    "model_native_chat_wrapper": true,
    "ntrain": 5
   }
  }
 },
 "mmlu_base": {
  "examples": 350,
  "shards": 8,
  "correct": 271,
  "accuracy": 0.7742857142857142,
  "invalid": 1,
  "invalid_rate": 0.002857142857142857,
  "model": "data/work/midtrain/ckpt/base-ext",
  "asset_dir": "data/work/midtrain/general/mmlupro_subset",
  "asset_manifest_sha256": "303ba3cd954523b7caa25b542ae474b1f63d0f696551afe89561a5f5d73307f7",
  "decoding": {
   "context_tokens": 4096,
   "greedy": true,
   "invalid_is_wrong": true,
   "max_new_tokens": 2048,
   "model_native_chat_wrapper": true,
   "ntrain": 5
  },
  "by_category": {
   "biology": {
    "correct": 23,
    "examples": 25,
    "accuracy": 0.92
   },
   "business": {
    "correct": 19,
    "examples": 25,
    "accuracy": 0.76
   },
   "chemistry": {
    "correct": 20,
    "examples": 25,
    "accuracy": 0.8
   },
   "computer science": {
    "correct": 19,
    "examples": 25,
    "accuracy": 0.76
   },
   "economics": {
    "correct": 24,
    "examples": 25,
    "accuracy": 0.96
   },
   "engineering": {
    "correct": 14,
    "examples": 25,
    "accuracy": 0.56
   },
   "health": {
    "correct": 19,
    "examples": 25,
    "accuracy": 0.76
   },
   "history": {
    "correct": 21,
    "examples": 25,
    "accuracy": 0.84
   },
   "law": {
    "correct": 11,
    "examples": 25,
    "accuracy": 0.44
   },
   "math": {
    "correct": 22,
    "examples": 25,
    "accuracy": 0.88
   },
   "other": {
    "correct": 24,
    "examples": 25,
    "accuracy": 0.96
   },
   "philosophy": {
    "correct": 16,
    "examples": 25,
    "accuracy": 0.64
   },
   "physics": {
    "correct": 20,
    "examples": 25,
    "accuracy": 0.8
   },
   "psychology": {
    "correct": 19,
    "examples": 25,
    "accuracy": 0.76
   }
  }
 },
 "rerun_noise": {
  "0.5B/foldbench334": 0.0123,
  "0.5B/casp16": 0.009,
  "0.5B/cameo2025": -0.0037,
  "1B/foldbench334": -0.0028,
  "1B/casp16": 0.0048,
  "1B/cameo2025": -0.0039,
  "2B/foldbench334": -0.0019,
  "2B/casp16": 0.0115,
  "2B/cameo2025": -0.0002
 },
 "predictability": {
  "ESM3": {
   "n_codes": 4096,
   "n_tokens": 87314,
   "used": 3831,
   "H0": 11.6354,
   "H1": 4.737,
   "H0_norm": 0.9696,
   "H1_norm": 0.3948,
   "gain_bits": 6.8984,
   "gain_norm": 0.5749
  },
  "ProFiT": {
   "n_codes": 8192,
   "n_tokens": 87312,
   "used": 8191,
   "H0": 12.8808,
   "H1": 3.5258,
   "H0_norm": 0.9908,
   "H1_norm": 0.2712,
   "gain_bits": 9.355,
   "gain_norm": 0.7196
  },
  "FoldToken4-l10": {
   "n_codes": 1024,
   "n_tokens": 87312,
   "used": 970,
   "H0": 8.8338,
   "H1": 4.3215,
   "H0_norm": 0.8834,
   "H1_norm": 0.4321,
   "gain_bits": 4.5123,
   "gain_norm": 0.4512
  },
  "FoldToken4-l12": {
   "n_codes": 4096,
   "n_tokens": 87312,
   "used": 2428,
   "H0": 9.5831,
   "H1": 4.4044,
   "H0_norm": 0.7986,
   "H1_norm": 0.367,
   "gain_bits": 5.1787,
   "gain_norm": 0.4316
  },
  "AminoAseed": {
   "n_codes": 512,
   "n_tokens": 87312,
   "used": 406,
   "H0": 8.3121,
   "H1": 6.4283,
   "H0_norm": 0.9236,
   "H1_norm": 0.7143,
   "gain_bits": 1.8838,
   "gain_norm": 0.2093
  },
  "DPLM-2": {
   "n_codes": 8192,
   "n_tokens": 87312,
   "used": 7190,
   "H0": 12.3855,
   "H1": 4.0089,
   "H0_norm": 0.9527,
   "H1_norm": 0.3084,
   "gain_bits": 8.3766,
   "gain_norm": 0.6444
  },
  "GCP-VQVAE": {
   "n_codes": 4096,
   "n_tokens": 85898,
   "used": 4056,
   "H0": 11.2163,
   "H1": 5.1061,
   "H0_norm": 0.9347,
   "H1_norm": 0.4255,
   "gain_bits": 6.1102,
   "gain_norm": 0.5092
  },
  "VanillaVQ": {
   "n_codes": 512,
   "n_tokens": 87312,
   "used": 32,
   "H0": 4.1835,
   "H1": 3.7008,
   "H0_norm": 0.4648,
   "H1_norm": 0.4112,
   "gain_bits": 0.4827,
   "gain_norm": 0.0536
  }
 }
}
